On the Tightness and Computational Tractability of Higher-Dimensional Confidence Sequences

Modern sequential monitoring problems often involve multiple metrics, where we monitor several data streams simultaneously and may act once the evidence is strong enough. Confidence sequences (CSs) are a natural tool for such continuous monitoring. However, for bounded vector means, existing multivariate CSs are either tight but computationally intractable, or fast to compute but conservative. To address this, we study three lifts of one-dimensional betting-based CSs to higher dimensions: a weighted Bonferroni region, an equivalent max-wealth form, and a portfolio region. The portfolio is typically much tighter, especially in higher dimensions, but its boundary and properties such as volume are not available in closed form. To make this tighter construction usable, we propose tractable outer approximations of the portfolio region that preserve statistical validity: a bounding box, an $\ell_p$-ellipsoid, and their intersection. We prove set relations among all constructions and show empirically that these approximations (i) achieve regions close to the intractable portfolio, (ii) substantially outperform existing tractable multivariate CSs, and (iii) enable practical use cases such as multi-metric A/B testing and model comparison.

==> assets/example_tilde_k_fit/figure-d0-hedged.csv <==
x,y
0.2000000000,nan
0.2008008008,nan
0.2016016016,nan
0.2024024024,nan
0.2032032032,nan
0.2040040040,nan
0.2048048048,nan
0.2056056056,nan
0.2064064064,nan
0.2072072072,nan
0.2080080080,nan
0.2088088088,nan
0.2096096096,nan
0.2104104104,nan
0.2112112112,nan
0.2120120120,nan
0.2128128128,nan
0.2136136136,nan
0.2144144144,nan
0.2152152152,nan
0.2160160160,nan
0.2168168168,nan
0.2176176176,nan
0.2184184184,nan
0.2192192192,nan
0.2200200200,nan
0.2208208208,nan
0.2216216216,nan
0.2224224224,nan
0.2232232232,nan
0.2240240240,nan
0.2248248248,nan
0.2256256256,nan
0.2264264264,nan
0.2272272272,nan
0.2280280280,nan
0.2288288288,nan
0.2296296296,nan
0.2304304304,nan
0.2312312312,nan
0.2320320320,nan
0.2328328328,nan
0.2336336336,nan
0.2344344344,nan
0.2352352352,nan
0.2360360360,nan
0.2368368368,nan
0.2376376376,nan
0.2384384384,nan
0.2392392392,nan
0.2400400400,nan
0.2408408408,nan
0.2416416416,nan
0.2424424424,nan
0.2432432432,nan
0.2440440440,nan
0.2448448448,nan
0.2456456456,nan
0.2464464464,nan
0.2472472472,nan
0.2480480480,nan
0.2488488488,nan
0.2496496496,nan
0.2504504505,nan
0.2512512513,nan
0.2520520521,nan
0.2528528529,nan
0.2536536537,nan
0.2544544545,nan
0.2552552553,nan
0.2560560561,nan
0.2568568569,nan
0.2576576577,nan
0.2584584585,nan
0.2592592593,nan
0.2600600601,nan
0.2608608609,nan
0.2616616617,nan
0.2624624625,nan
0.2632632633,nan
0.2640640641,nan
0.2648648649,nan
0.2656656657,nan
0.2664664665,nan
0.2672672673,nan
0.2680680681,nan
0.2688688689,nan
0.2696696697,nan
0.2704704705,nan
0.2712712713,nan
0.2720720721,nan
0.2728728729,nan
0.2736736737,nan
0.2744744745,nan
0.2752752753,nan
0.2760760761,nan
0.2768768769,nan
0.2776776777,nan
0.2784784785,nan
0.2792792793,nan
0.2800800801,nan
0.2808808809,nan
0.2816816817,nan
0.2824824825,nan
0.2832832833,nan
0.2840840841,nan
0.2848848849,nan
0.2856856857,nan
0.2864864865,nan
0.2872872873,nan
0.2880880881,nan
0.2888888889,nan
0.2896896897,nan
0.2904904905,nan
0.2912912913,nan
0.2920920921,nan
0.2928928929,nan
0.2936936937,nan
0.2944944945,nan
0.2952952953,nan
0.2960960961,nan
0.2968968969,nan
0.2976976977,nan
0.2984984985,nan
0.2992992993,nan
0.3001001001,nan
0.3009009009,nan
0.3017017017,nan
0.3025025025,nan
0.3033033033,nan
0.3041041041,nan
0.3049049049,nan
0.3057057057,nan
0.3065065065,nan
0.3073073073,nan
0.3081081081,nan
0.3089089089,nan
0.3097097097,nan
0.3105105105,nan
0.3113113113,nan
0.3121121121,nan
0.3129129129,nan
0.3137137137,nan
0.3145145145,nan
0.3153153153,nan
0.3161161161,nan
0.3169169169,nan
0.3177177177,nan
0.3185185185,nan
0.3193193193,nan
0.3201201201,nan
0.3209209209,nan
0.3217217217,nan
0.3225225225,nan
0.3233233233,nan
0.3241241241,nan
0.3249249249,nan
0.3257257257,nan
0.3265265265,nan
0.3273273273,nan
0.3281281281,nan
0.3289289289,nan
0.3297297297,nan
0.3305305305,nan
0.3313313313,nan
0.3321321321,nan
0.3329329329,nan
0.3337337337,nan
0.3345345345,nan
0.3353353353,nan
0.3361361361,nan
0.3369369369,nan
0.3377377377,nan
0.3385385385,nan
0.3393393393,nan
0.3401401401,nan
0.3409409409,nan
0.3417417417,nan
0.3425425425,nan
0.3433433433,nan
0.3441441441,nan
0.3449449449,nan
0.3457457457,nan
0.3465465465,nan
0.3473473473,nan
0.3481481481,nan
0.3489489489,nan
0.3497497497,nan
0.3505505506,nan
0.3513513514,nan
0.3521521522,nan
0.3529529530,nan
0.3537537538,nan
0.3545545546,nan
0.3553553554,nan
0.3561561562,nan
0.3569569570,nan
0.3577577578,nan
0.3585585586,nan
0.3593593594,nan
0.3601601602,nan
0.3609609610,nan
0.3617617618,nan
0.3625625626,nan
0.3633633634,nan
0.3641641642,nan
0.3649649650,nan
0.3657657658,nan
0.3665665666,nan
0.3673673674,nan
0.3681681682,nan
0.3689689690,nan
0.3697697698,nan
0.3705705706,nan
0.3713713714,nan
0.3721721722,nan
0.3729729730,nan
0.3737737738,nan
0.3745745746,nan
0.3753753754,nan
0.3761761762,nan
0.3769769770,nan
0.3777777778,nan
0.3785785786,nan
0.3793793794,nan
0.3801801802,nan
0.3809809810,nan
0.3817817818,nan
0.3825825826,nan
0.3833833834,nan
0.3841841842,nan
0.3849849850,nan
0.3857857858,nan
0.3865865866,nan
0.3873873874,nan
0.3881881882,nan
0.3889889890,nan
0.3897897898,nan
0.3905905906,nan
0.3913913914,nan
0.3921921922,nan
0.3929929930,nan
0.3937937938,49.4637245922
0.3945945946,48.6248801025
0.3953953954,47.8021808659
0.3961961962,46.9952804009
0.3969969970,46.2038404098
0.3977977978,45.4275305680
0.3985985986,44.6660283194
0.3993993994,43.9190186771
0.4002002002,43.1861940300
0.4010010010,42.4672539545
0.4018018018,41.7619050313
0.4026026026,41.0698606679
0.4034034034,40.3908409249
0.4042042042,39.7245723481
0.4050050050,39.0707878046
0.4058058058,38.4292263234
0.4066066066,37.7996329408
0.4074074074,37.1817585492
0.4082082082,36.5753597508
0.4090090090,35.9801987149
0.4098098098,35.3960430390
0.4106106106,34.8226656138
0.4114114114,34.2598444918
0.4122122122,33.7073627592
0.4130130130,33.1650084117
0.4138138138,32.6325742330
0.4146146146,32.1098576774
0.4154154154,31.5966607545
0.4162162162,31.0927899178
0.4170170170,30.5980559558
0.4178178178,30.1122738862
0.4186186186,29.6352628527
0.4194194194,29.1668460249
0.4202202202,28.7068505001
0.4210210210,28.2551072088
0.4218218218,27.8114508213
0.4226226226,27.3757196580
0.4234234234,26.9477556015
0.4242242242,26.5274040105
0.4250250250,26.1145136370
0.4258258258,25.7089365448
0.4266266266,25.3105280305
0.4274274274,24.9191465464
0.4282282282,24.5346536253
0.4290290290,24.1569138077
0.4298298298,23.7857945701
0.4306306306,23.4211662559
0.4314314314,23.0629020076
0.4322322322,22.7108777009
0.4330330330,22.3649718805
0.4338338338,22.0250656974
0.4346346346,21.6910428478
0.4354354354,21.3627895138
0.4362362362,21.0401943055
0.4370370370,20.7231482041
0.4378378378,20.4115445070
0.4386386386,20.1052787745
0.4394394394,19.8042487768
0.4402402402,19.5083544433
0.4410410410,19.2174978128
0.4418418418,18.9315829848
0.4426426426,18.6505160727
0.4434434434,18.3742051568
0.4442442442,18.1025602402
0.4450450450,17.8354932043
0.4458458458,17.5729177662
0.4466466466,17.3147494370
0.4474474474,17.0609054810
0.4482482482,16.8113048762
0.4490490490,16.5658682750
0.4498498498,16.3245179673
0.4506506507,16.0871778427
0.4514514515,15.8537733552
0.4522522523,15.6242314877
0.4530530531,15.3984807179
0.4538538539,15.1764509851
0.4546546547,14.9580736571
0.4554554555,14.7432814990
0.4562562563,14.5320086416
0.4570570571,14.3241905513
0.4578578579,14.1197640007
0.4586586587,13.9186670396
0.4594594595,13.7208389665
0.4602602603,13.5262203019
0.4610610611,13.3347527605
0.4618618619,13.1463792258
0.4626626627,12.9610437240
0.4634634635,12.7786913991
0.4642642643,12.5992684889
0.4650650651,12.4227223007
0.4658658659,12.2490011882
0.4666666667,12.0780545291
0.4674674675,11.9098327024
0.4682682683,11.7442870671
0.4690690691,11.5813699413
0.4698698699,11.4210345807
0.4706706707,11.2632351596
0.4714714715,11.1079267500
0.4722722723,10.9550653033
0.4730730731,10.8046076312
0.4738738739,10.6565113870
0.4746746747,10.5107350482
0.4754754755,10.3672378988
0.4762762763,10.2259800119
0.4770770771,10.0869222333
0.4778778779,9.9500261653
0.4786786787,9.8152541503
0.4794794795,9.6825692553
0.4802802803,9.5519352570
0.4810810811,9.4233166266
0.4818818819,9.2966785153
0.4826826827,9.1719867402
0.4834834835,9.0492077701
0.4842842843,8.9283087123
0.4850850851,8.8092572990
0.4858858859,8.6920218745
0.4866866867,8.5765713824
0.4874874875,8.4628753534
0.4882882883,8.3509038927
0.4890890891,8.2406276689
0.4898898899,8.1320179017
0.4906906907,8.0250463508
0.4914914915,7.9196853051
0.4922922923,7.8159075714
0.4930930931,7.7136864642
0.4938938939,7.6129957951
0.4946946947,7.5138098628
0.4954954955,7.4161034432
0.4962962963,7.3198517796
0.4970970971,7.2250305732
0.4978978979,7.1316159742
0.4986986987,7.0395845721
0.4994994995,6.9489133876
0.5003003003,6.8595798633
0.5011011011,6.7715618554
0.5019019019,6.6848376257
0.5027027027,6.5993858329
0.5035035035,6.5151855254
0.5043043043,6.4322161328
0.5051051051,6.3504574588
0.5059059059,6.2698896735
0.5067067067,6.1904933064
0.5075075075,6.1122492390
0.5083083083,6.0351386980
0.5091091091,5.9591432482
0.5099099099,5.8842447863
0.5107107107,5.8104255341
0.5115115115,5.7376680321
0.5123123123,5.6659551333
0.5131131131,5.5952699970
0.5139139139,5.5255960830
0.5147147147,5.4569171456
0.5155155155,5.3892172277
0.5163163163,5.3224806557
0.5171171171,5.2566920333
0.5179179179,5.1918362367
0.5187187187,5.1278984092
0.5195195195,5.0648639557
0.5203203203,5.0027185381
0.5211211211,4.9414480700
0.5219219219,4.8810387123
0.5227227227,4.8214768678
0.5235235235,4.7627491773
0.5243243243,4.7048425144
0.5251251251,4.6477439816
0.5259259259,4.5914409054
0.5267267267,4.5359208325
0.5275275275,4.4811715254
0.5283283283,4.4271809583
0.5291291291,4.3739373132
0.5299299299,4.3214289759
0.5307307307,4.2696445320
0.5315315315,4.2185727634
0.5323323323,4.1682026445
0.5331331331,4.1185233386
0.5339339339,4.0695241942
0.5347347347,4.0211947418
0.5355355355,3.9735246903
0.5363363363,3.9265039238
0.5371371371,3.8801224981
0.5379379379,3.8343706379
0.5387387387,3.7892387334
0.5395395395,3.7447173370
0.5403403403,3.7007971609
0.5411411411,3.6574690736
0.5419419419,3.6147240974
0.5427427427,3.5725534053
0.5435435435,3.5309483182
0.5443443443,3.4899003025
0.5451451451,3.4494009672
0.5459459459,3.4094420613
0.5467467467,3.3700154713
0.5475475475,3.3311132184
0.5483483483,3.2927274568
0.5491491491,3.2548504704
0.5499499499,3.2174746710
0.5507507508,3.1805925957
0.5515515516,3.1441969048
0.5523523524,3.1082803796
0.5531531532,3.0728359199
0.5539539540,3.0378565424
0.5547547548,3.0033353782
0.5555555556,2.9692656706
0.5563563564,2.9356407735
0.5571571572,2.9024541495
0.5579579580,2.8696993672
0.5587587588,2.8373701003
0.5595595596,2.8054601248
0.5603603604,2.7739633180
0.5611611612,2.7428736560
0.5619619620,2.7121852125
0.5627627628,2.6818921568
0.5635635636,2.6519887520
0.5643643644,2.6224693536
0.5651651652,2.5933284078
0.5659659660,2.5645604498
0.5667667668,2.5361601023
0.5675675676,2.5081220739
0.5683683684,2.4804411579
0.5691691692,2.4531122303
0.5699699700,2.4261302487
0.5707707708,2.3994902510
0.5715715716,2.3731873536
0.5723723724,2.3472167503
0.5731731732,2.3215737109
0.5739739740,2.2962535800
0.5747747748,2.2712517754
0.5755755756,2.2465637872
0.5763763764,2.2221851763
0.5771771772,2.1981115732
0.5779779780,2.1743386769
0.5787787788,2.1508622537
0.5795795796,2.1276781362
0.5803803804,2.1047822217
0.5811811812,2.0821704715
0.5819819820,2.0598389097
0.5827827828,2.0377836222
0.5835835836,2.0160007556
0.5843843844,1.9944865158
0.5851851852,1.9732371678
0.5859859860,1.9522490340
0.5867867868,1.9315184934
0.5875875876,1.9110419808
0.5883883884,1.8908159857
0.5891891892,1.8708370517
0.5899899900,1.8511017749
0.5907907908,1.8316068038
0.5915915916,1.8123488379
0.5923923924,1.7933246271
0.5931931932,1.7745309707
0.5939939940,1.7559647167
0.5947947948,1.7376227609
0.5955955956,1.7195020463
0.5963963964,1.7015995618
0.5971971972,1.6839123422
0.5979979980,1.6664374669
0.5987987988,1.6491720591
0.5995995996,1.6321132855
0.6004004004,1.6152583553
0.6012012012,1.5986045194
0.6020020020,1.5821490703
0.6028028028,1.5658893404
0.6036036036,1.5498227023
0.6044044044,1.5339465678
0.6052052052,1.5182583870
0.6060060060,1.5027556481
0.6068068068,1.4874358765
0.6076076076,1.4722966343
0.6084084084,1.4573355196
0.6092092092,1.4425501661
0.6100100100,1.4279382424
0.6108108108,1.4134974514
0.6116116116,1.3992255299
0.6124124124,1.3851202479
0.6132132132,1.3711794080
0.6140140140,1.3574008452
0.6148148148,1.3437824259
0.6156156156,1.3303220481
0.6164164164,1.3170176399
0.6172172172,1.3038671600
0.6180180180,1.2908685967
0.6188188188,1.2780199674
0.6196196196,1.2653193183
0.6204204204,1.2527647240
0.6212212212,1.2403542868
0.6220220220,1.2280861364
0.6228228228,1.2159584296
0.6236236236,1.2039693497
0.6244244244,1.1921171060
0.6252252252,1.1803999336
0.6260260260,1.1688160929
0.6268268268,1.1573638692
0.6276276276,1.1460415723
0.6284284284,1.1348475362
0.6292292292,1.1237801185
0.6300300300,1.1128377004
0.6308308308,1.1020186858
0.6316316316,1.0913215015
0.6324324324,1.0807445966
0.6332332332,1.0702864420
0.6340340340,1.0599455303
0.6348348348,1.0497203755
0.6356356356,1.0396095122
0.6364364364,1.0296114960
0.6372372372,1.0197249026
0.6380380380,1.0099483278
0.6388388388,1.0002803869
0.6396396396,0.9907197148
0.6404404404,0.9812649653
0.6412412412,0.9719148111
0.6420420420,0.9626679433
0.6428428428,0.9535230714
0.6436436436,0.9444789227
0.6444444444,0.9355342421
0.6452452452,0.9266877920
0.6460460460,0.9179383520
0.6468468468,0.9092847183
0.6476476476,0.9007257041
0.6484484484,0.8922601386
0.6492492492,0.8838868673
0.6500500501,0.8756047516
0.6508508509,0.8674126684
0.6516516517,0.8593095101
0.6524524525,0.8512941842
0.6532532533,0.8433656132
0.6540540541,0.8355227341
0.6548548549,0.8277644988
0.6556556557,0.8200898731
0.6564564565,0.8124978370
0.6572572573,0.8049873843
0.6580580581,0.7975575226
0.6588588589,0.7902072727
0.6596596597,0.7829356688
0.6604604605,0.7757417581
0.6612612613,0.7686246007
0.6620620621,0.7615832692
0.6628628629,0.7546168489
0.6636636637,0.7477244371
0.6644644645,0.7409051435
0.6652652653,0.7341580895
0.6660660661,0.7274824085
0.6668668669,0.7208772452
0.6676676677,0.7143417558
0.6684684685,0.7078751079
0.6692692693,0.7014764799
0.6700700701,0.6951450614
0.6708708709,0.6888800526
0.6716716717,0.6826806642
0.6724724725,0.6765461176
0.6732732733,0.6704756442
0.6740740741,0.6644684858
0.6748748749,0.6585238941
0.6756756757,0.6526411306
0.6764764765,0.6468194665
0.6772772773,0.6410581827
0.6780780781,0.6353565694
0.6788788789,0.6297139261
0.6796796797,0.6241295615
0.6804804805,0.6186027933
0.6812812813,0.6131329483
0.6820820821,0.6077193616
0.6828828829,0.6023613775
0.6836836837,0.5970583483
0.6844844845,0.5918096352
0.6852852853,0.5866146072
0.6860860861,0.5814726419
0.6868868869,0.5763831246
0.6876876877,0.5713454487
0.6884884885,0.5663590154
0.6892892893,0.5614232337
0.6900900901,0.5565375198
0.6908908909,0.5517012980
0.6916916917,0.5469139995
0.6924924925,0.5421750630
0.6932932933,0.5374839343
0.6940940941,0.5328400663
0.6948948949,0.5282429189
0.6956956957,0.5236919588
0.6964964965,0.5191866597
0.6972972973,0.5147265017
0.6980980981,0.5103109717
0.6988988989,0.5059395630
0.6996996997,0.5016117753
0.7005005005,0.5063021741
0.7013013013,0.5165794481
0.7021021021,0.5271008695
0.7029029029,0.5378730491
0.7037037037,0.5489027978
0.7045045045,0.5601971340
0.7053053053,0.5717632897
0.7061061061,0.5836087185
0.7069069069,0.5957411027
0.7077077077,0.6081683611
0.7085085085,0.6208986572
0.7093093093,0.6339404073
0.7101101101,0.6473022891
0.7109109109,0.6609932513
0.7117117117,0.6750225221
0.7125125125,0.6893996195
0.7133133133,0.7041343608
0.7141141141,0.7192368736
0.7149149149,0.7347176061
0.7157157157,0.7505873386
0.7165165165,0.7668571951
0.7173173173,0.7835386553
0.7181181181,0.8006435674
0.7189189189,0.8181841608
0.7197197197,0.8361730601
0.7205205205,0.8546232987
0.7213213213,0.8735483338
0.7221221221,0.8929620614
0.7229229229,0.9128788324
0.7237237237,0.9333134684
0.7245245245,0.9542812796
0.7253253253,0.9757980818
0.7261261261,0.9978802153
0.7269269269,1.0205445641
0.7277277277,1.0438085754
0.7285285285,1.0676902810
0.7293293293,1.0922083183
0.7301301301,1.1173819532
0.7309309309,1.1432311034
0.7317317317,1.1697763624
0.7325325325,1.1970390252
0.7333333333,1.2250411146
0.7341341341,1.2538054082
0.7349349349,1.2833554678
0.7357357357,1.3137156682
0.7365365365,1.3449112291
0.7373373373,1.3769682466
0.7381381381,1.4099137272
0.7389389389,1.4437756229
0.7397397397,1.4785828674
0.7405405405,1.5143654144
0.7413413413,1.5511542772
0.7421421421,1.5889815699
0.7429429429,1.6278805507
0.7437437437,1.6678856666
0.7445445445,1.7090326005
0.7453453453,1.7513583200
0.7461461461,1.7949011283
0.7469469469,1.8397007175
0.7477477477,1.8857982241
0.7485485485,1.9332362871
0.7493493493,1.9820591083
0.7501501502,2.0323125153
0.7509509510,2.0840440279
0.7517517518,2.1373029265
0.7525525526,2.1921403243
0.7533533534,2.2486092423
0.7541541542,2.3067646878
0.7549549550,2.3666637362
0.7557557558,2.4283656174
0.7565565566,2.4919318043
0.7573573574,2.5574261076
0.7581581582,2.6249147727
0.7589589590,2.6944665828
0.7597597598,2.7661529658
0.7605605606,2.8400481061
0.7613613614,2.9162290620
0.7621621622,2.9947758887
0.7629629630,3.0757717658
0.7637637638,3.1593031325
0.7645645646,3.2454598279
0.7653653654,3.3343352384
0.7661661662,3.4260264518
0.7669669670,3.5206344190
0.7677677678,3.6182641235
0.7685685686,3.7190247585
0.7693693694,3.8230299127
0.7701701702,3.9303977657
0.7709709710,4.0412512915
0.7717717718,4.1557184735
0.7725725726,4.2728959546
0.7733733734,4.3919329412
0.7741741742,4.5147525582
0.7749749750,4.6414900851
0.7757757758,4.7722861813
0.7765765766,4.9072871211
0.7773773774,5.0466450402
0.7781781782,5.1902281005
0.7789789790,5.3346968036
0.7797797798,5.4836911934
0.7805805806,5.6373699597
0.7813813814,5.7958979680
0.7821821822,5.9594465250
0.7829829830,6.1281936548
0.7837837838,6.3023243894
0.7845845846,6.4820310724
0.7853853854,6.6631148622
0.7861861862,6.8484851796
0.7869869870,7.0395852457
0.7877877878,7.2366121879
0.7885885886,7.4397706498
0.7893893894,7.6492731063
0.7901901902,7.8653401945
0.7909909910,8.0882010583
0.7917917918,8.3180937101
0.7925925926,8.5539648013
0.7933933934,8.7900253921
0.7941941942,9.0332289876
0.7949949950,9.2838146921
0.7957957958,9.5420304672
0.7965965966,9.8081334932
0.7973973974,10.0823905473
0.7981981982,10.3650783979
0.7989989990,10.6564842176
0.7997997998,10.9569060145
0.8006006006,11.2666530828
0.8014014014,11.5860464744
0.8022022022,11.9046706094
0.8030030030,12.2300371574
0.8038038038,12.5650330755
0.8046046046,12.9099717615
0.8054054054,13.2651778918
0.8062062062,13.6309878704
0.8070070070,14.0077502966
0.8078078078,14.3958264531
0.8086086086,14.7955908169
0.8094094094,15.2074315908
0.8102102102,15.6317512607
0.8110110110,16.0689671757
0.8118118118,16.5195121558
0.8126126126,16.9830238821
0.8134134134,17.4381973686
0.8142142142,17.9064016625
0.8150150150,18.3880442276
0.8158158158,18.8835466123
0.8166166166,19.3933449887
0.8174174174,19.9178907154
0.8182182182,20.4576509240
0.8190190190,21.0131091304
0.8198198198,21.5847658724
0.8206206206,22.1731393752
0.8214214214,22.7787662449
0.8222222222,23.4022021928
0.8230230230,24.0440227905
0.8238238238,24.7048242594
0.8246246246,25.3852242931
0.8254254254,26.0858629177
0.8262262262,26.8074033892
0.8270270270,27.5160594320
0.8278278278,28.2335606474
0.8286286286,28.9707833366
0.8294294294,29.7283160336
0.8302302302,30.5067667264
0.8310310310,31.3067635757
0.8318318318,32.1289556623
0.8326326326,32.9740137657
0.8334334334,33.8426311750
0.8342342342,34.7355245336
0.8350350350,35.6534347195
0.8358358358,36.5971277625
0.8366366366,37.5673958001
0.8374374374,38.5650580740
0.8382382382,39.5909619695
0.8390390390,40.6459840991
0.8398398398,41.7310314328
0.8406406406,42.8470424770
0.8414414414,43.9949885055
0.8422422422,45.1758748434
0.8430430430,46.3907422077
0.8438438438,47.6406681068
0.8446446446,48.9267683023
0.8454454454,nan
0.8462462462,nan
0.8470470470,nan
0.8478478478,nan
0.8486486486,nan
0.8494494494,nan
0.8502502503,nan
0.8510510511,nan
0.8518518519,nan
0.8526526527,nan
0.8534534535,nan
0.8542542543,nan
0.8550550551,nan
0.8558558559,nan
0.8566566567,nan
0.8574574575,nan
0.8582582583,nan
0.8590590591,nan
0.8598598599,nan
0.8606606607,nan
0.8614614615,nan
0.8622622623,nan
0.8630630631,nan
0.8638638639,nan
0.8646646647,nan
0.8654654655,nan
0.8662662663,nan
0.8670670671,nan
0.8678678679,nan
0.8686686687,nan
0.8694694695,nan
0.8702702703,nan
0.8710710711,nan
0.8718718719,nan
0.8726726727,nan
0.8734734735,nan
0.8742742743,nan
0.8750750751,nan
0.8758758759,nan
0.8766766767,nan
0.8774774775,nan
0.8782782783,nan
0.8790790791,nan
0.8798798799,nan
0.8806806807,nan
0.8814814815,nan
0.8822822823,nan
0.8830830831,nan
0.8838838839,nan
0.8846846847,nan
0.8854854855,nan
0.8862862863,nan
0.8870870871,nan
0.8878878879,nan
0.8886886887,nan
0.8894894895,nan
0.8902902903,nan
0.8910910911,nan
0.8918918919,nan
0.8926926927,nan
0.8934934935,nan
0.8942942943,nan
0.8950950951,nan
0.8958958959,nan
0.8966966967,nan
0.8974974975,nan
0.8982982983,nan
0.8990990991,nan
0.8998998999,nan
0.9007007007,nan
0.9015015015,nan
0.9023023023,nan
0.9031031031,nan
0.9039039039,nan
0.9047047047,nan
0.9055055055,nan
0.9063063063,nan
0.9071071071,nan
0.9079079079,nan
0.9087087087,nan
0.9095095095,nan
0.9103103103,nan
0.9111111111,nan
0.9119119119,nan
0.9127127127,nan
0.9135135135,nan
0.9143143143,nan
0.9151151151,nan
0.9159159159,nan
0.9167167167,nan
0.9175175175,nan
0.9183183183,nan
0.9191191191,nan
0.9199199199,nan
0.9207207207,nan
0.9215215215,nan
0.9223223223,nan
0.9231231231,nan
0.9239239239,nan
0.9247247247,nan
0.9255255255,nan
0.9263263263,nan
0.9271271271,nan
0.9279279279,nan
0.9287287287,nan
0.9295295295,nan
0.9303303303,nan
0.9311311311,nan
0.9319319319,nan
0.9327327327,nan
0.9335335335,nan
0.9343343343,nan
0.9351351351,nan
0.9359359359,nan
0.9367367367,nan
0.9375375375,nan
0.9383383383,nan
0.9391391391,nan
0.9399399399,nan
0.9407407407,nan
0.9415415415,nan
0.9423423423,nan
0.9431431431,nan
0.9439439439,nan
0.9447447447,nan
0.9455455455,nan
0.9463463463,nan
0.9471471471,nan
0.9479479479,nan
0.9487487487,nan
0.9495495495,nan
0.9503503504,nan
0.9511511512,nan
0.9519519520,nan
0.9527527528,nan
0.9535535536,nan
0.9543543544,nan
0.9551551552,nan
0.9559559560,nan
0.9567567568,nan
0.9575575576,nan
0.9583583584,nan
0.9591591592,nan
0.9599599600,nan
0.9607607608,nan
0.9615615616,nan
0.9623623624,nan
0.9631631632,nan
0.9639639640,nan
0.9647647648,nan
0.9655655656,nan
0.9663663664,nan
0.9671671672,nan
0.9679679680,nan
0.9687687688,nan
0.9695695696,nan
0.9703703704,nan
0.9711711712,nan
0.9719719720,nan
0.9727727728,nan
0.9735735736,nan
0.9743743744,nan
0.9751751752,nan
0.9759759760,nan
0.9767767768,nan
0.9775775776,nan
0.9783783784,nan
0.9791791792,nan
0.9799799800,nan
0.9807807808,nan
0.9815815816,nan
0.9823823824,nan
0.9831831832,nan
0.9839839840,nan
0.9847847848,nan
0.9855855856,nan
0.9863863864,nan
0.9871871872,nan
0.9879879880,nan
0.9887887888,nan
0.9895895896,nan
0.9903903904,nan
0.9911911912,nan
0.9919919920,nan
0.9927927928,nan
0.9935935936,nan
0.9943943944,nan
0.9951951952,nan
0.9959959960,nan
0.9967967968,nan
0.9975975976,nan
0.9983983984,nan
0.9991991992,nan
1.0000000000,nan


==> assets/example_tilde_k_fit/figure-d0-parabola.csv <==
x,y
0.2000000000,nan
0.2008008008,nan
0.2016016016,nan
0.2024024024,nan
0.2032032032,nan
0.2040040040,nan
0.2048048048,nan
0.2056056056,nan
0.2064064064,nan
0.2072072072,nan
0.2080080080,nan
0.2088088088,nan
0.2096096096,nan
0.2104104104,nan
0.2112112112,nan
0.2120120120,nan
0.2128128128,nan
0.2136136136,nan
0.2144144144,nan
0.2152152152,nan
0.2160160160,nan
0.2168168168,nan
0.2176176176,nan
0.2184184184,nan
0.2192192192,nan
0.2200200200,nan
0.2208208208,nan
0.2216216216,nan
0.2224224224,nan
0.2232232232,nan
0.2240240240,nan
0.2248248248,nan
0.2256256256,nan
0.2264264264,nan
0.2272272272,nan
0.2280280280,nan
0.2288288288,nan
0.2296296296,nan
0.2304304304,nan
0.2312312312,nan
0.2320320320,nan
0.2328328328,nan
0.2336336336,nan
0.2344344344,nan
0.2352352352,nan
0.2360360360,nan
0.2368368368,nan
0.2376376376,nan
0.2384384384,nan
0.2392392392,nan
0.2400400400,nan
0.2408408408,nan
0.2416416416,nan
0.2424424424,nan
0.2432432432,nan
0.2440440440,nan
0.2448448448,nan
0.2456456456,nan
0.2464464464,nan
0.2472472472,nan
0.2480480480,nan
0.2488488488,nan
0.2496496496,nan
0.2504504505,nan
0.2512512513,nan
0.2520520521,nan
0.2528528529,nan
0.2536536537,nan
0.2544544545,nan
0.2552552553,nan
0.2560560561,nan
0.2568568569,nan
0.2576576577,nan
0.2584584585,nan
0.2592592593,nan
0.2600600601,nan
0.2608608609,nan
0.2616616617,nan
0.2624624625,nan
0.2632632633,nan
0.2640640641,nan
0.2648648649,nan
0.2656656657,nan
0.2664664665,nan
0.2672672673,nan
0.2680680681,nan
0.2688688689,nan
0.2696696697,nan
0.2704704705,nan
0.2712712713,nan
0.2720720721,nan
0.2728728729,nan
0.2736736737,nan
0.2744744745,nan
0.2752752753,nan
0.2760760761,nan
0.2768768769,nan
0.2776776777,nan
0.2784784785,nan
0.2792792793,nan
0.2800800801,nan
0.2808808809,nan
0.2816816817,nan
0.2824824825,nan
0.2832832833,nan
0.2840840841,nan
0.2848848849,nan
0.2856856857,nan
0.2864864865,nan
0.2872872873,nan
0.2880880881,nan
0.2888888889,nan
0.2896896897,nan
0.2904904905,nan
0.2912912913,nan
0.2920920921,nan
0.2928928929,nan
0.2936936937,nan
0.2944944945,nan
0.2952952953,nan
0.2960960961,nan
0.2968968969,nan
0.2976976977,nan
0.2984984985,nan
0.2992992993,nan
0.3001001001,nan
0.3009009009,nan
0.3017017017,nan
0.3025025025,nan
0.3033033033,nan
0.3041041041,nan
0.3049049049,nan
0.3057057057,nan
0.3065065065,nan
0.3073073073,nan
0.3081081081,nan
0.3089089089,nan
0.3097097097,nan
0.3105105105,nan
0.3113113113,nan
0.3121121121,nan
0.3129129129,nan
0.3137137137,nan
0.3145145145,nan
0.3153153153,nan
0.3161161161,nan
0.3169169169,nan
0.3177177177,nan
0.3185185185,nan
0.3193193193,nan
0.3201201201,nan
0.3209209209,nan
0.3217217217,nan
0.3225225225,nan
0.3233233233,nan
0.3241241241,nan
0.3249249249,nan
0.3257257257,nan
0.3265265265,nan
0.3273273273,nan
0.3281281281,nan
0.3289289289,nan
0.3297297297,nan
0.3305305305,nan
0.3313313313,nan
0.3321321321,nan
0.3329329329,nan
0.3337337337,nan
0.3345345345,nan
0.3353353353,nan
0.3361361361,nan
0.3369369369,nan
0.3377377377,nan
0.3385385385,nan
0.3393393393,nan
0.3401401401,nan
0.3409409409,nan
0.3417417417,nan
0.3425425425,nan
0.3433433433,nan
0.3441441441,nan
0.3449449449,nan
0.3457457457,nan
0.3465465465,nan
0.3473473473,nan
0.3481481481,nan
0.3489489489,nan
0.3497497497,nan
0.3505505506,nan
0.3513513514,nan
0.3521521522,nan
0.3529529530,nan
0.3537537538,nan
0.3545545546,nan
0.3553553554,nan
0.3561561562,nan
0.3569569570,nan
0.3577577578,nan
0.3585585586,nan
0.3593593594,nan
0.3601601602,nan
0.3609609610,nan
0.3617617618,nan
0.3625625626,nan
0.3633633634,nan
0.3641641642,nan
0.3649649650,nan
0.3657657658,nan
0.3665665666,nan
0.3673673674,nan
0.3681681682,nan
0.3689689690,nan
0.3697697698,nan
0.3705705706,nan
0.3713713714,nan
0.3721721722,nan
0.3729729730,nan
0.3737737738,nan
0.3745745746,nan
0.3753753754,nan
0.3761761762,nan
0.3769769770,nan
0.3777777778,nan
0.3785785786,nan
0.3793793794,nan
0.3801801802,nan
0.3809809810,nan
0.3817817818,nan
0.3825825826,nan
0.3833833834,nan
0.3841841842,nan
0.3849849850,nan
0.3857857858,nan
0.3865865866,nan
0.3873873874,nan
0.3881881882,nan
0.3889889890,nan
0.3897897898,nan
0.3905905906,nan
0.3913913914,49.6527465625
0.3921921922,48.9547350706
0.3929929930,48.2637314331
0.3937937938,47.5796885875
0.3945945946,46.9025596301
0.3953953954,46.2322978154
0.3961961962,45.5688565569
0.3969969970,44.9121894263
0.3977977978,44.2622501540
0.3985985986,43.6189926289
0.3993993994,42.9823708987
0.4002002002,42.3523391693
0.4010010010,41.7288518054
0.4018018018,41.1118633302
0.4026026026,40.5013284255
0.4034034034,39.8972019315
0.4042042042,39.2994388472
0.4050050050,38.7079943299
0.4058058058,38.1228236958
0.4066066066,37.5438824193
0.4074074074,36.9711261335
0.4082082082,36.4045106303
0.4090090090,35.8439918597
0.4098098098,35.2895259306
0.4106106106,34.7410691104
0.4114114114,34.1985778251
0.4122122122,33.6620086590
0.4130130130,33.1313183552
0.4138138138,32.6064638154
0.4146146146,32.0874020997
0.4154154154,31.5740904269
0.4162162162,31.0664861742
0.4170170170,30.5645468775
0.4178178178,30.0682302312
0.4186186186,29.5774940883
0.4194194194,29.0922964604
0.4202202202,28.6125955174
0.4210210210,28.1383495882
0.4218218218,27.6695171598
0.4226226226,27.2060568781
0.4234234234,26.7479275475
0.4242242242,26.2950881308
0.4250250250,25.8474977494
0.4258258258,25.4051156835
0.4266266266,24.9679013715
0.4274274274,24.5358144107
0.4282282282,24.1088145568
0.4290290290,23.6868617239
0.4298298298,23.2699159851
0.4306306306,22.8579375715
0.4314314314,22.4508868732
0.4322322322,22.0487244387
0.4330330330,21.6514109751
0.4338338338,21.2589073479
0.4346346346,20.8711745815
0.4354354354,20.4881738585
0.4362362362,20.1098665203
0.4370370370,19.7362140667
0.4378378378,19.3671781561
0.4386386386,19.0027206057
0.4394394394,18.6428033908
0.4402402402,18.2873886457
0.4410410410,17.9364386631
0.4418418418,17.5899158941
0.4426426426,17.2477829486
0.4434434434,16.9100025949
0.4442442442,16.5765377600
0.4450450450,16.2473515294
0.4458458458,15.9224071470
0.4466466466,15.6016680156
0.4474474474,15.2850976962
0.4482482482,14.9726599086
0.4490490490,14.6643185311
0.4498498498,14.3600376005
0.4506506507,14.0597813123
0.4514514515,13.7635140204
0.4522522523,13.4712002373
0.4530530531,13.1828046342
0.4538538539,12.8982920407
0.4546546547,12.6176274451
0.4554554555,12.3407759940
0.4562562563,12.0677029929
0.4570570571,11.7983739056
0.4578578579,11.5327543546
0.4586586587,11.2708101209
0.4594594595,11.0125071441
0.4602602603,10.7578115223
0.4610610611,10.5066895123
0.4618618619,10.2591075293
0.4626626627,10.0150321471
0.4634634635,9.7744300981
0.4642642643,9.5372682733
0.4650650651,9.3035137222
0.4658658659,9.0731336528
0.4666666667,8.8460954318
0.4674674675,8.6223665843
0.4682682683,8.4019147942
0.4690690691,8.1847079036
0.4698698699,7.9707139136
0.4706706707,7.7599009835
0.4714714715,7.5522374313
0.4722722723,7.3476917336
0.4730730731,7.1462325256
0.4738738739,6.9478286007
0.4746746747,6.7524489114
0.4754754755,6.5600625684
0.4762762763,6.3706388411
0.4770770771,6.1841471574
0.4778778779,6.0005571037
0.4786786787,5.8198384252
0.4794794795,5.6419610254
0.4802802803,5.4668949665
0.4810810811,5.2946104692
0.4818818819,5.1250779128
0.4826826827,4.9582678352
0.4834834835,4.7941509327
0.4842842843,4.6326980603
0.4850850851,4.4738802316
0.4858858859,4.3176686186
0.4866866867,4.1640345521
0.4874874875,4.0129495211
0.4882882883,3.8643851736
0.4890890891,3.7183133157
0.4898898899,3.5747059125
0.4906906907,3.4335350874
0.4914914915,3.2947731223
0.4922922923,3.1583924579
0.4930930931,3.0243656933
0.4938938939,2.8926655863
0.4946946947,2.7632650530
0.4954954955,2.6361371683
0.4962962963,2.5112551655
0.4970970971,2.3885924367
0.4978978979,2.2681225323
0.4986986987,2.1498191614
0.4994994995,2.0336561916
0.5003003003,1.9196076491
0.5011011011,1.8076477187
0.5019019019,1.6977507436
0.5027027027,1.5898912258
0.5035035035,1.4840438256
0.5043043043,1.3801833620
0.5051051051,1.2782848127
0.5059059059,1.1783233137
0.5067067067,1.0802741597
0.5075075075,0.9841128039
0.5083083083,0.8898148581
0.5091091091,0.7973560927
0.5099099099,0.7067124366
0.5107107107,0.6178599773
0.5115115115,0.5307749608
0.5123123123,0.4454337917
0.5131131131,0.3618130333
0.5139139139,0.2798894071
0.5147147147,0.1996397935
0.5155155155,0.1210412313
0.5163163163,0.0440709180
0.5171171171,-0.0312937906
0.5179179179,-0.1050753797
0.5187187187,-0.1772961765
0.5195195195,-0.2479783492
0.5203203203,-0.3171439077
0.5211211211,-0.3848147031
0.5219219219,-0.4510124281
0.5227227227,-0.5157586168
0.5235235235,-0.5790746448
0.5243243243,-0.6409817291
0.5251251251,-0.7015009280
0.5259259259,-0.7606531415
0.5267267267,-0.8184591109
0.5275275275,-0.8749394188
0.5283283283,-0.9301144896
0.5291291291,-0.9840045887
0.5299299299,-1.0366298232
0.5307307307,-1.0880101418
0.5315315315,-1.1381653342
0.5323323323,-1.1871150319
0.5331331331,-1.2348787077
0.5339339339,-1.2814756758
0.5347347347,-1.3269250919
0.5355355355,-1.3712459532
0.5363363363,-1.4144570983
0.5371371371,-1.4565772071
0.5379379379,-1.4976248011
0.5387387387,-1.5376182431
0.5395395395,-1.5765757376
0.5403403403,-1.6145153303
0.5411411411,-1.6514549084
0.5419419419,-1.6874122005
0.5427427427,-1.7224047768
0.5435435435,-1.7564500487
0.5443443443,-1.7895652692
0.5451451451,-1.8217675327
0.5459459459,-1.8530737750
0.5467467467,-1.8835007735
0.5475475475,-1.9130651469
0.5483483483,-1.9417833553
0.5491491491,-1.9696717002
0.5499499499,-1.9967463249
0.5507507508,-2.0230232136
0.5515515516,-2.0485181924
0.5523523524,-2.0732469286
0.5531531532,-2.0972249310
0.5539539540,-2.1204675497
0.5547547548,-2.1429899766
0.5555555556,-2.1648072447
0.5563563564,-2.1859342285
0.5571571572,-2.2063856441
0.5579579580,-2.2261760488
0.5587587588,-2.2453198416
0.5595595596,-2.2638312627
0.5603603604,-2.2817243939
0.5611611612,-2.2990131584
0.5619619620,-2.3157113208
0.5627627628,-2.3318324871
0.5635635636,-2.3473901048
0.5643643644,-2.3623974630
0.5651651652,-2.3768676920
0.5659659660,-2.3908137635
0.5667667668,-2.4042484909
0.5675675676,-2.4171845289
0.5683683684,-2.4296343735
0.5691691692,-2.4416103624
0.5699699700,-2.4531246746
0.5707707708,-2.4641893306
0.5715715716,-2.4748161921
0.5723723724,-2.4850169626
0.5731731732,-2.4948031868
0.5739739740,-2.5041862510
0.5747747748,-2.5131773827
0.5755755756,-2.5217876512
0.5763763764,-2.5300279668
0.5771771772,-2.5379090816
0.5779779780,-2.5454415890
0.5787787788,-2.5526359237
0.5795795796,-2.5595023622
0.5803803804,-2.5660510221
0.5811811812,-2.5722918626
0.5819819820,-2.5782346843
0.5827827828,-2.5838891292
0.5835835836,-2.5892646808
0.5843843844,-2.5943706641
0.5851851852,-2.5992162453
0.5859859860,-2.6038104323
0.5867867868,-2.6081620743
0.5875875876,-2.6122798620
0.5883883884,-2.6161723275
0.5891891892,-2.6198478444
0.5899899900,-2.6233146276
0.5907907908,-2.6265807336
0.5915915916,-2.6296540602
0.5923923924,-2.6325423468
0.5931931932,-2.6352531741
0.5939939940,-2.6377939643
0.5947947948,-2.6401719810
0.5955955956,-2.6423943293
0.5963963964,-2.6444679556
0.5971971972,-2.6463996480
0.5979979980,-2.6481960359
0.5987987988,-2.6498635899
0.5995995996,-2.6514086225
0.6004004004,-2.6528372873
0.6012012012,-2.6541555794
0.6020020020,-2.6553693354
0.6028028028,-2.6564842334
0.6036036036,-2.6575057927
0.6044044044,-2.6584393744
0.6052052052,-2.6592901806
0.6060060060,-2.6600632553
0.6068068068,-2.6607634836
0.6076076076,-2.6613955921
0.6084084084,-2.6619641490
0.6092092092,-2.6624735637
0.6100100100,-2.6629280874
0.6108108108,-2.6633318122
0.6116116116,-2.6636886722
0.6124124124,-2.6640024426
0.6132132132,-2.6642767401
0.6140140140,-2.6645150229
0.6148148148,-2.6647205906
0.6156156156,-2.6648965842
0.6164164164,-2.6650459862
0.6172172172,-2.6651716206
0.6180180180,-2.6652761527
0.6188188188,-2.6653620892
0.6196196196,-2.6654317786
0.6204204204,-2.6654874103
0.6212212212,-2.6655310155
0.6220220220,-2.6655644668
0.6228228228,-2.6655894783
0.6236236236,-2.6656076052
0.6244244244,-2.6656202445
0.6252252252,-2.6656286345
0.6260260260,-2.6656338550
0.6268268268,-2.6656368271
0.6276276276,-2.6656383135
0.6284284284,-2.6656389182
0.6292292292,-2.6656390868
0.6300300300,-2.6656391062
0.6308308308,-2.6656391048
0.6316316316,-2.6656390523
0.6324324324,-2.6656387602
0.6332332332,-2.6656378810
0.6340340340,-2.6656359089
0.6348348348,-2.6656321796
0.6356356356,-2.6656258699
0.6364364364,-2.6656159984
0.6372372372,-2.6656014251
0.6380380380,-2.6655808511
0.6388388388,-2.6655528193
0.6396396396,-2.6655157139
0.6404404404,-2.6654677606
0.6412412412,-2.6654070265
0.6420420420,-2.6653314200
0.6428428428,-2.6652386913
0.6436436436,-2.6651264316
0.6444444444,-2.6649920738
0.6452452452,-2.6648328922
0.6460460460,-2.6646460026
0.6468468468,-2.6644283621
0.6476476476,-2.6641767693
0.6484484484,-2.6638878643
0.6492492492,-2.6635581286
0.6500500501,-2.6631838850
0.6508508509,-2.6627612980
0.6516516517,-2.6622863733
0.6524524525,-2.6617549582
0.6532532533,-2.6611627413
0.6540540541,-2.6605052529
0.6548548549,-2.6597778644
0.6556556557,-2.6589757888
0.6564564565,-2.6580940807
0.6572572573,-2.6571276357
0.6580580581,-2.6560711914
0.6588588589,-2.6549193264
0.6596596597,-2.6536664609
0.6604604605,-2.6523068565
0.6612612613,-2.6508346164
0.6620620621,-2.6492436851
0.6628628629,-2.6475278484
0.6636636637,-2.6456807338
0.6644644645,-2.6436958100
0.6652652653,-2.6415663875
0.6660660661,-2.6392856179
0.6668668669,-2.6368464942
0.6676676677,-2.6342418512
0.6684684685,-2.6314643648
0.6692692693,-2.6285065525
0.6700700701,-2.6253607732
0.6708708709,-2.6220192273
0.6716716717,-2.6184739564
0.6724724725,-2.6147168439
0.6732732733,-2.6107396144
0.6740740741,-2.6065338340
0.6748748749,-2.6020909103
0.6756756757,-2.5974020921
0.6764764765,-2.5924584699
0.6772772773,-2.5872509757
0.6780780781,-2.5817703826
0.6788788789,-2.5760073053
0.6796796797,-2.5699522002
0.6804804805,-2.5635953648
0.6812812813,-2.5569269380
0.6820820821,-2.5499369005
0.6828828829,-2.5426150742
0.6836836837,-2.5349511223
0.6844844845,-2.5269345498
0.6852852853,-2.5185547029
0.6860860861,-2.5098007692
0.6868868869,-2.5006617778
0.6876876877,-2.4911265994
0.6884884885,-2.4811839459
0.6892892893,-2.4708223709
0.6900900901,-2.4600302690
0.6908908909,-2.4487958768
0.6916916917,-2.4371072718
0.6924924925,-2.4249523734
0.6932932933,-2.4123189422
0.6940940941,-2.3991945802
0.6948948949,-2.3855667309
0.6956956957,-2.3714226794
0.6964964965,-2.3567495519
0.6972972973,-2.3415343164
0.6980980981,-2.3257637821
0.6988988989,-2.3094245997
0.6996996997,-2.2925032614
0.7005005005,-2.2749861007
0.7013013013,-2.2568592927
0.7021021021,-2.2381088538
0.7029029029,-2.2187206419
0.7037037037,-2.1986803565
0.7045045045,-2.1779735382
0.7053053053,-2.1565855693
0.7061061061,-2.1345016735
0.7069069069,-2.1117069158
0.7077077077,-2.0881862028
0.7085085085,-2.0639242825
0.7093093093,-2.0389057443
0.7101101101,-2.0131150191
0.7109109109,-1.9865363791
0.7117117117,-1.9591539380
0.7125125125,-1.9309516512
0.7133133133,-1.9019133151
0.7141141141,-1.8720225678
0.7149149149,-1.8412628888
0.7157157157,-1.8096175991
0.7165165165,-1.7770698610
0.7173173173,-1.7436026783
0.7181181181,-1.7091988963
0.7189189189,-1.6738412016
0.7197197197,-1.6375121224
0.7205205205,-1.6001940283
0.7213213213,-1.5618691302
0.7221221221,-1.5225194806
0.7229229229,-1.4821269734
0.7237237237,-1.4406733440
0.7245245245,-1.3981401689
0.7253253253,-1.3545088665
0.7261261261,-1.3097606965
0.7269269269,-1.2638767598
0.7277277277,-1.2168379990
0.7285285285,-1.1686251981
0.7293293293,-1.1192189824
0.7301301301,-1.0685998188
0.7309309309,-1.0167480155
0.7317317317,-0.9636437223
0.7325325325,-0.9092669304
0.7333333333,-0.8535974722
0.7341341341,-0.7966150219
0.7349349349,-0.7382990949
0.7357357357,-0.6786290481
0.7365365365,-0.6175840799
0.7373373373,-0.5551432300
0.7381381381,-0.4912853798
0.7389389389,-0.4259892517
0.7397397397,-0.3592334100
0.7405405405,-0.2909962602
0.7413413413,-0.2212560493
0.7421421421,-0.1499908657
0.7429429429,-0.0771786392
0.7437437437,-0.0027971412
0.7445445445,0.0731760157
0.7453453453,0.1507633771
0.7461461461,0.2299876476
0.7469469469,0.3108716901
0.7477477477,0.3934385260
0.7485485485,0.4777113354
0.7493493493,0.5637134570
0.7501501502,0.6514683880
0.7509509510,0.7409997840
0.7517517518,0.8323314595
0.7525525526,0.9254873872
0.7533533534,1.0204916987
0.7541541542,1.1173686838
0.7549549550,1.2161427912
0.7557557558,1.3168386279
0.7565565566,1.4194809597
0.7573573574,1.5240947108
0.7581581582,1.6307049640
0.7589589590,1.7393369605
0.7597597598,1.8500161005
0.7605605606,1.9627679422
0.7613613614,2.0776182029
0.7621621622,2.1945927580
0.7629629630,2.3137176418
0.7637637638,2.4350190469
0.7645645646,2.5585233246
0.7653653654,2.6842569849
0.7661661662,2.8122466960
0.7669669670,2.9425192850
0.7677677678,3.0751017374
0.7685685686,3.2100211973
0.7693693694,3.3473049673
0.7701701702,3.4869805086
0.7709709710,3.6290754410
0.7717717718,3.7736175429
0.7725725726,3.9206347511
0.7733733734,4.0701551612
0.7741741742,4.2222070270
0.7749749750,4.3768187612
0.7757757758,4.5340189349
0.7765765766,4.6938362778
0.7773773774,4.8562996782
0.7781781782,5.0214381829
0.7789789790,5.1892809972
0.7797797798,5.3598574852
0.7805805806,5.5331971693
0.7813813814,5.7093297306
0.7821821822,5.8882850087
0.7829829830,6.0700930017
0.7837837838,6.2547838665
0.7845845846,6.4423879183
0.7853853854,6.6329356311
0.7861861862,6.8264576372
0.7869869870,7.0229847276
0.7877877878,7.2225478518
0.7885885886,7.4251781181
0.7893893894,7.6309067930
0.7901901902,7.8397653019
0.7909909910,8.0517852284
0.7917917918,8.2669983149
0.7925925926,8.4854364624
0.7933933934,8.7071317303
0.7941941942,8.9321163367
0.7949949950,9.1604226582
0.7957957958,9.3920832299
0.7965965966,9.6271307456
0.7973973974,9.8655980574
0.7981981982,10.1075181764
0.7989989990,10.3529242718
0.7997997998,10.6018496717
0.8006006006,10.8543278625
0.8014014014,11.1103924893
0.8022022022,11.3700773559
0.8030030030,11.6334164244
0.8038038038,11.9004438155
0.8046046046,12.1711938086
0.8054054054,12.4457008417
0.8062062062,12.7239995110
0.8070070070,13.0061245717
0.8078078078,13.2921109374
0.8086086086,13.5819936801
0.8094094094,13.8758080305
0.8102102102,14.1735893780
0.8110110110,14.4753732702
0.8118118118,14.7811954137
0.8126126126,15.0910916733
0.8134134134,15.4050980726
0.8142142142,15.7232507935
0.8150150150,16.0455861768
0.8158158158,16.3721407216
0.8166166166,16.7029510856
0.8174174174,17.0380540852
0.8182182182,17.3774866952
0.8190190190,17.7212860490
0.8198198198,18.0694894386
0.8206206206,18.4221343146
0.8214214214,18.7792582861
0.8222222222,19.1408991208
0.8230230230,19.5070947448
0.8238238238,19.8778832430
0.8246246246,20.2533028587
0.8254254254,20.6333919938
0.8262262262,21.0181892089
0.8270270270,21.4077332228
0.8278278278,21.8020629133
0.8286286286,22.2012173166
0.8294294294,22.6052356272
0.8302302302,23.0141571985
0.8310310310,23.4280215423
0.8318318318,23.8468683290
0.8326326326,24.2707373877
0.8334334334,24.6996687057
0.8342342342,25.1337024293
0.8350350350,25.5728788629
0.8358358358,26.0172384699
0.8366366366,26.4668218720
0.8374374374,26.9216698496
0.8382382382,27.3818233414
0.8390390390,27.8473234450
0.8398398398,28.3182114164
0.8406406406,28.7945286701
0.8414414414,29.2763167793
0.8422422422,29.7636174757
0.8430430430,30.2564726494
0.8438438438,30.7549243494
0.8446446446,31.2590147831
0.8454454454,31.7687863162
0.8462462462,32.2842814734
0.8470470470,32.8055429376
0.8478478478,33.3326135506
0.8486486486,33.8655363125
0.8494494494,34.4043543820
0.8502502503,34.9491110764
0.8510510511,35.4998498716
0.8518518519,36.0566144020
0.8526526527,36.6194484606
0.8534534535,37.1883959989
0.8542542543,37.7635011271
0.8550550551,38.3448081138
0.8558558559,38.9323613862
0.8566566567,39.5262055302
0.8574574575,40.1263852900
0.8582582583,40.7329455686
0.8590590591,41.3459314274
0.8598598599,41.9653880866
0.8606606607,42.5913609246
0.8614614615,43.2238954786
0.8622622623,43.8630374444
0.8630630631,44.5088326762
0.8638638639,45.1613271868
0.8646646647,45.8205671477
0.8654654655,46.4865988888
0.8662662663,47.1594688986
0.8670670671,47.8392238242
0.8678678679,48.5259104713
0.8686686687,49.2195758040
0.8694694695,49.9202669451
0.8702702703,nan
0.8710710711,nan
0.8718718719,nan
0.8726726727,nan
0.8734734735,nan
0.8742742743,nan
0.8750750751,nan
0.8758758759,nan
0.8766766767,nan
0.8774774775,nan
0.8782782783,nan
0.8790790791,nan
0.8798798799,nan
0.8806806807,nan
0.8814814815,nan
0.8822822823,nan
0.8830830831,nan
0.8838838839,nan
0.8846846847,nan
0.8854854855,nan
0.8862862863,nan
0.8870870871,nan
0.8878878879,nan
0.8886886887,nan
0.8894894895,nan
0.8902902903,nan
0.8910910911,nan
0.8918918919,nan
0.8926926927,nan
0.8934934935,nan
0.8942942943,nan
0.8950950951,nan
0.8958958959,nan
0.8966966967,nan
0.8974974975,nan
0.8982982983,nan
0.8990990991,nan
0.8998998999,nan
0.9007007007,nan
0.9015015015,nan
0.9023023023,nan
0.9031031031,nan
0.9039039039,nan
0.9047047047,nan
0.9055055055,nan
0.9063063063,nan
0.9071071071,nan
0.9079079079,nan
0.9087087087,nan
0.9095095095,nan
0.9103103103,nan
0.9111111111,nan
0.9119119119,nan
0.9127127127,nan
0.9135135135,nan
0.9143143143,nan
0.9151151151,nan
0.9159159159,nan
0.9167167167,nan
0.9175175175,nan
0.9183183183,nan
0.9191191191,nan
0.9199199199,nan
0.9207207207,nan
0.9215215215,nan
0.9223223223,nan
0.9231231231,nan
0.9239239239,nan
0.9247247247,nan
0.9255255255,nan
0.9263263263,nan
0.9271271271,nan
0.9279279279,nan
0.9287287287,nan
0.9295295295,nan
0.9303303303,nan
0.9311311311,nan
0.9319319319,nan
0.9327327327,nan
0.9335335335,nan
0.9343343343,nan
0.9351351351,nan
0.9359359359,nan
0.9367367367,nan
0.9375375375,nan
0.9383383383,nan
0.9391391391,nan
0.9399399399,nan
0.9407407407,nan
0.9415415415,nan
0.9423423423,nan
0.9431431431,nan
0.9439439439,nan
0.9447447447,nan
0.9455455455,nan
0.9463463463,nan
0.9471471471,nan
0.9479479479,nan
0.9487487487,nan
0.9495495495,nan
0.9503503504,nan
0.9511511512,nan
0.9519519520,nan
0.9527527528,nan
0.9535535536,nan
0.9543543544,nan
0.9551551552,nan
0.9559559560,nan
0.9567567568,nan
0.9575575576,nan
0.9583583584,nan
0.9591591592,nan
0.9599599600,nan
0.9607607608,nan
0.9615615616,nan
0.9623623624,nan
0.9631631632,nan
0.9639639640,nan
0.9647647648,nan
0.9655655656,nan
0.9663663664,nan
0.9671671672,nan
0.9679679680,nan
0.9687687688,nan
0.9695695696,nan
0.9703703704,nan
0.9711711712,nan
0.9719719720,nan
0.9727727728,nan
0.9735735736,nan
0.9743743744,nan
0.9751751752,nan
0.9759759760,nan
0.9767767768,nan
0.9775775776,nan
0.9783783784,nan
0.9791791792,nan
0.9799799800,nan
0.9807807808,nan
0.9815815816,nan
0.9823823824,nan
0.9831831832,nan
0.9839839840,nan
0.9847847848,nan
0.9855855856,nan
0.9863863864,nan
0.9871871872,nan
0.9879879880,nan
0.9887887888,nan
0.9895895896,nan
0.9903903904,nan
0.9911911912,nan
0.9919919920,nan
0.9927927928,nan
0.9935935936,nan
0.9943943944,nan
0.9951951952,nan
0.9959959960,nan
0.9967967968,nan
0.9975975976,nan
0.9983983984,nan
0.9991991992,nan
1.0000000000,nan

